Electroweak Symmetry Restoration and Radiation Amplitude Zeros

In high-energy collisions far above the electroweak scale, the effects of electroweak symmetry breaking are expected to become parametrically small $\delta \sim M_W/E$. This defines the extent to which the electroweak gauge symmetry is restored: $(i)$ the physics of the transverse gauge bosons and fermions is described by a massless theory in the unbroken phase; $(ii)$ the longitudinal gauge bosons behave like the Goldstone bosons and join the Higgs boson to restore the unbroken $O(4)$ symmetry in the original Higgs sector. Using the unique feature of the radiation amplitude zeros in gauge theory, we propose to study the electroweak symmetry restoration quantitatively by examining the processes for the gauge boson pair production $W^\pm \gamma,\ W^\pm Z$ and $W^\pm H$ at the LHC and muon colliders.

==> fig1.txt <==
USE EQUATIONS 6-9

==> fig2_blue_dashed.txt <==
0.01	1.0840355584375976
0.02	1.0850282545682983
0.03	1.0866855137432372
0.04	1.089011498274096
0.05	1.0920120632845944
0.060000000000000005	1.095694784915842
0.06999999999999999	1.1000689970504562
0.08	1.1051458369108926
0.09	1.1109382999782667
0.09999999999999999	1.117461304776342
0.11	1.124731768173183
0.12	1.1327686919722328
0.13	1.1415932616977422
0.14	1.1512289586292417
0.15000000000000002	1.1617016863094694
0.16	1.1730399129435976
0.17	1.1852748313293917
0.18000000000000002	1.198440538213512
0.19	1.2125742352651394
0.2	1.2277164542023893
0.21000000000000002	1.243911309009232
0.22	1.2612067786526255
0.23	1.2796550242656672
0.24000000000000002	1.2993127454205344
0.25	1.3202415808967438
0.26	1.3425085602830191
0.27	1.3661866138688934
0.28	1.3913551496277792
0.29000000000000004	1.4181007077205514
0.3	1.4465177049261568
0.31	1.4767092838208042
0.32	1.5087882844922156
0.33	1.5428783602354512
0.34	1.5791152632210819
0.35000000000000003	1.6176483318029544
0.36000000000000004	1.6586422182692353
0.37	1.7022789048733145
0.38	1.7487600674970711
0.39	1.798309861092985
0.4	1.8511782202119447
0.41000000000000003	1.9076447929551952
0.42000000000000004	1.9680236596956362
0.43	2.0326690318714276
0.44	2.1019821853261895
0.45	2.176419963243422
0.46	2.2565052948150144
0.47000000000000003	2.342840331039164
0.48000000000000004	2.436123019235896
0.49	2.5371682552251893
0.5	2.646935217661393
0.51	2.7665631853981307
0.52	2.8974192031845676
0.53	3.041162627698664
0.54	3.1998342673521876
0.55	3.37598227756112
0.56	3.5728446153849736
0.5700000000000001	3.7946215280695847
0.5800000000000001	4.046897185342479
0.59	4.337320398869785
0.6	4.676762197127534
0.61	5

==> fig2_blue_solid.txt <==
0.01	1.3709577475909085
0.02	1.3720751316507143
0.03	1.3739401937858895
0.04	1.3765570803603326
0.05	1.379931623032875
0.060000000000000005	1.384071365807593
0.06999999999999999	1.38898560024817
0.08	1.394685409192586
0.09	1.4011837193902343
0.09999999999999999	1.4084953635765258
0.11	1.4166371526017674
0.12	1.4256279583436156
0.13	1.4354888082578625
0.14	1.4462429925633769
0.15000000000000002	1.4579161852166624
0.16	1.4705365800133658
0.17	1.4841350433623535
0.18000000000000002	1.4987452855178143
0.19	1.514404052332308
0.2	1.531151339916136
0.21000000000000002	1.549030634964783
0.22	1.5680891839573328
0.23	1.5883782949479912
0.24000000000000002	1.6099536762864892
0.25	1.6328758173313813
0.26	1.6572104170880977
0.27	1.683028867742329
0.28	1.7104088013079635
0.29000000000000004	1.7394347091167386
0.3	1.770198645706416
0.31	1.8028010308952567
0.32	1.8373515665649198
0.33	1.8739702880433566
0.34	1.9127887741547853
0.35000000000000003	1.953951545209325
0.36000000000000004	1.997617684735175
0.37	2.0439627290031863
0.38	2.093180878882039
0.39	2.1454876020012357
0.4	2.2011227105560667
0.41000000000000003	2.2603540226964958
0.42000000000000004	2.323481745156657
0.43	2.3908437542176912
0.44	2.462822004981918
0.45	2.539850370656428
0.46	2.6224243119915216
0.47000000000000003	2.7111129139372934
0.48000000000000004	2.806574019737921
0.49	2.909573469450234
0.5	3.021009853264375
0.51	3.141946789095682
0.52	3.2736556423316174
0.53	3.4176730152928374
0.54	3.5758795789048388
0.55	3.7506105002124634
0.56	3.944813959563223
0.5700000000000001	4.162285241255779
0.5800000000000001	4.408024114103834
0.59	4.688802462341323
0.6	5.014110148169498

==> fig2_red_dashed.txt <==
0.01	1.0664727245187462
0.02	1.0671515860808993
0.03	1.0682843832503786
0.04	1.0698731618782864
0.05	1.0719207941813698
0.060000000000000005	1.0744309868156139
0.06999999999999999	1.077408291326175
0.08	1.0808581170266405
0.09	1.0847867463732963
0.09999999999999999	1.0892013529133275
0.11	1.094110021899791
0.12	1.0995217736809402
0.13	1.1054465899871606
0.14	1.1118954432555461
0.15000000000000002	1.1188803291502114
0.16	1.1264143024559101
0.17	1.1345115165437174
0.18000000000000002	1.1431872666305636
0.19	1.152458037079621
0.2	1.1623415530161776
0.21000000000000002	1.172856836564066
0.22	1.1840242680412623
0.23	1.1958656524904354
0.24000000000000002	1.2084042919614202
0.25	1.2216650640084363
0.26	1.2356745069159694
0.27	1.2504609122243482
0.28	1.2660544251900103
0.29000000000000004	1.2824871538872764
0.3	1.2997932877392424
0.31	1.3180092263565417
0.32	1.3371737196657185
0.33	1.3573280204256464
0.34	1.3785160503629361
0.35000000000000003	1.4007845813080921
0.36000000000000004	1.424183432886278
0.37	1.4487656885133897
0.38	1.4745879316738975
0.39	1.5017105047164585
0.4	1.5301977927025907
0.41000000000000003	1.5601185351897096
0.42000000000000004	1.5915461692310608
0.43	1.6245592073417674
0.44	1.6592416547247117
0.45	1.6956834706873785
0.46	1.7339810799294346
0.47000000000000003	1.7742379402633346
0.48000000000000004	1.8165651743743465
0.49	1.8610822744664959
0.5	1.907917890119786
0.51	1.9572107114551227
0.52	2.00911046183382
0.53	2.0637790168932657
0.54	2.1213916698471937
0.55	2.1821385667960125
0.56	2.2462263404774103
0.5700000000000001	2.3138799766701785
0.5800000000000001	2.3853449546453382
0.59	2.460889712033324
0.6	2.5408084957681583
0.61	2.62542467507943
0.62	2.7150946107754934
0.63	2.8102121985831428
0.64	2.911214234850488
0.65	3.018586792942656
0.66	3.1328728516278623
0.67	3.2546814875980377
0.68	3.3846990401151182
0.6900000000000001	3.5237027870502087
0.7000000000000001	3.672577853798154
0.7100000000000001	3.832338333163062
0.72	4.004153961456845
0.73	4.18938423052175
0.74	4.3896226084076195
0.75	4.606754743155873
0.76	4.8430363884289855
0.77	5.101199758878091
0.78	5.384601894233488
0.79	5.69743687657357
0.8	6.045048324616967

==> fig2_red_solid.txt <==
0.01	1.3360251571130615
0.02	1.3368289616840434
0.03	1.338170033872633
0.04	1.3400504744209534
0.05	1.3424732321609376
0.060000000000000005	1.3454421118531021
0.06999999999999999	1.3489617843308548
0.08	1.3530377990004987
0.09	1.3576765987590835
0.09999999999999999	1.3628855374047948
0.11	1.3686728996277044
0.12	1.3750479236826425
0.13	1.3820208268607401
0.14	1.3896028338920323
0.15000000000000002	1.3978062084285174
0.16	1.4066442877754632
0.17	1.416131521058665
0.18000000000000002	1.4262835110370657
0.19	1.437117059793861
0.2	1.4486502185651964
0.21000000000000002	1.460902341994153
0.22	1.4738941471292415
0.23	1.4876477775214947
0.24000000000000002	1.5021868728129073
0.25	1.5175366442519533
0.26	1.5337239566198004
0.27	1.550777417104343
0.28	1.568727471719046
0.29000000000000004	1.5876065099308114
0.3	1.607448978236626
0.31	1.628291503513954
0.32	1.6501730270660453
0.33	1.6731349503923003
0.34	1.6972212938375024
0.35000000000000003	1.722478869414388
0.36000000000000004	1.748957469254488
0.37	1.7767100713255477
0.38	1.8057930642640605
0.39	1.836266493412998
0.4	1.8681943304331416
0.41000000000000003	1.901644769178023
0.42000000000000004	1.936690550895142
0.43	1.973409322249286
0.44	2.0118840301687637
0.45	2.052203358106083
0.46	2.094462208997835
0.47000000000000003	2.1387622410250353
0.48000000000000004	2.1852124632402723
0.49	2.2339298992731917
0.5	2.2850403286900973
0.51	2.3386791172154724
0.52	2.394992148984171
0.53	2.4541368763599074
0.54	2.5162835057263955
0.55	2.581616341156829
0.56	2.650335312155819
0.5700000000000001	2.722657716952794
0.5800000000000001	2.798820219377361
0.59	2.879081145519658
0.6	2.963723136640795
0.61	3.053056227774985
0.62	3.14742143799599
0.63	3.2471949795469106
0.64	3.352793220517843
0.65	3.4646785716675654
0.66	3.5833665153594207
0.67	3.7094340577244203
0.68	3.8435299702635026
0.6900000000000001	3.9863873031701558
0.7000000000000001	4.138838813026751
0.7100000000000001	4.301836172245919
0.72	4.476474147362247
0.73	4.664021395877664
0.74	4.865960213072464
0.75	5.0840385853814745
0.76	5.320339483771244
0.77	5.577374817648483
0.78	5.85821550519239
0.79	6.166675876841973
0.8	6.507582379125966

==> fig3_left_WA.txt <==
-1.*^-9 + 10.045315435461537*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-1.*^-9 + 6.384035169307692*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-1.*^-9 + 3.3063251615384615*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-1.*^-9 + 1.862439986153846*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-1.*^-9 + 1.0253303666153846*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-1.*^-9 + 0.6445915971538461*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-1.*^-9 + 0.35237674023076926*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-1.*^-9 + 0.28018248146153846*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-1.*^-9 + 0.2277556983076923*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-1.*^-9 + 0.25611772853846154*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-1.*^-9 + 0.31799852176923077*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-1.*^-9 + 0.4675437720769231*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-1.*^-9 + 0.6901427366153845*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-1.*^-9 + 1.0665842287692309*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-1.*^-9 + 1.5994466149230768*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-1.*^-9 + 2.2947460833076923*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-1.*^-9 + 3.7403501696153847*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-1.*^-9 + 5.823670208384615*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-1.*^-9 + 10.037580336307691*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-1.*^-9 + 12.846280784615384*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig3_left_WH.txt <==
-1.*^-9 + 0.09869363384615384*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-1.*^-9 + 0.33617063223076926*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-1.*^-9 + 0.545803489*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-1.*^-9 + 0.7587893052307693*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-1.*^-9 + 0.956030790076923*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-1.*^-9 + 1.0895660451538463*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-1.*^-9 + 1.225288012923077*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-1.*^-9 + 1.323835864923077*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-1.*^-9 + 1.3771916546153848*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-1.*^-9 + 1.4373991440769232*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-1.*^-9 + 1.434629308*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-1.*^-9 + 1.4161151405384618*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-1.*^-9 + 1.3150890141538463*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-1.*^-9 + 1.2397203166923079*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-1.*^-9 + 1.092773223769231*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-1.*^-9 + 0.9550103241538461*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-1.*^-9 + 0.7484388651538462*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-1.*^-9 + 0.5584864226153846*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-1.*^-9 + 0.32538284961538466*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-1.*^-9 + 0.10117190823076923*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig3_left_WLZL.txt <==
-1.*^-9 + 0.016179675153846152*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-1.*^-9 + 0.11980097065384615*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-1.*^-9 + 0.3570235461153846*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-1.*^-9 + 0.6131620641538461*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-1.*^-9 + 0.8551433673076922*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-1.*^-9 + 1.066787781423077*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-1.*^-9 + 1.2584455392307692*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-1.*^-9 + 1.3983521333846154*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-1.*^-9 + 1.5092304886153847*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-1.*^-9 + 1.5518211014615384*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-1.*^-9 + 1.5468244373846154*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-1.*^-9 + 1.5089925522307692*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-1.*^-9 + 1.4109627617692309*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-1.*^-9 + 1.2618956168076922*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-1.*^-9 + 1.0720223818846155*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-1.*^-9 + 0.8624004270384614*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-1.*^-9 + 0.6100688911538461*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-1.*^-9 + 0.3723704429230769*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-1.*^-9 + 0.12110962076923076*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-1.*^-9 + 0.01748832526923077*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig3_left_WTZT.txt <==
-2.*^-9 + 41.334939473189436*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-2.*^-9 + 30.496689366012614*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-2.*^-9 + 17.06366372486347*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-2.*^-9 + 10.16938935253714*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-2.*^-9 + 6.214632481471509*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-2.*^-9 + 3.6882350243525224*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-2.*^-9 + 2.4121964937795948*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-2.*^-9 + 1.4074571871123713*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-2.*^-9 + 0.7099049341492387*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-2.*^-9 + 0.3504614644923379*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-2.*^-9 + 0.3108524233870023*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-2.*^-9 + 0.4593856547639633*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-2.*^-9 + 0.7871827654901609*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-2.*^-9 + 1.4593048635295283*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-2.*^-9 + 2.800045506207103*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-2.*^-9 + 4.803430032625467*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-2.*^-9 + 8.378143974077863*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-2.*^-9 + 13.887617439841392*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-2.*^-9 + 26.016230798844315*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-2.*^-9 + 37.11955063778194*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig3_right_WA.txt <==
-1.*^-9 + 0.88956735401*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-1.*^-9 + 0.5056262821815385*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-1.*^-9 + 0.23764183509615386*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-1.*^-9 + 0.12810626123461538*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-1.*^-9 + 0.06880596779923077*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-1.*^-9 + 0.03978533587384615*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-1.*^-9 + 0.023166145356923077*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-1.*^-9 + 0.016052628203846155*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-1.*^-9 + 0.014856550098461539*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-1.*^-9 + 0.014793598619230769*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-1.*^-9 + 0.020081522874615385*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-1.*^-9 + 0.03279772167923077*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-1.*^-9 + 0.04236634652230769*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-1.*^-9 + 0.06716922933923077*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-1.*^-9 + 0.10601029202461539*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-1.*^-9 + 0.1649328765846154*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-1.*^-9 + 0.2623817664338462*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-1.*^-9 + 0.45318769998230773*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-1.*^-9 + 0.8529925445769231*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-1.*^-9 + 1.1989738744292309*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig3_right_WH.txt <==
-1.*^-9 + 0.005302790615384615*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-1.*^-9 + 0.019797082230769227*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-1.*^-9 + 0.03475487693846153*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-1.*^-9 + 0.047858659276923066*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-1.*^-9 + 0.05709729718461537*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-1.*^-9 + 0.0653539370153846*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-1.*^-9 + 0.07169371659999998*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-1.*^-9 + 0.07555886103076921*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-1.*^-9 + 0.08110518616923075*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-1.*^-9 + 0.08211860818461536*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-1.*^-9 + 0.08320273406153844*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-1.*^-9 + 0.08101091435384614*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-1.*^-9 + 0.07617162783076921*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-1.*^-9 + 0.07148946099999998*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-1.*^-9 + 0.06615524744615384*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-1.*^-9 + 0.056775201815384604*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-1.*^-9 + 0.04640530212307691*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-1.*^-9 + 0.03488057269230768*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-1.*^-9 + 0.01948284284615384*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-1.*^-9 + 0.005129958953846153*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig3_right_WLZL.txt <==
-1.*^-9 + 0.0028443881107692304*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-1.*^-9 + 0.01698924000307692*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-1.*^-9 + 0.03329243441846153*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-1.*^-9 + 0.047691662393846146*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-1.*^-9 + 0.05768170492923076*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-1.*^-9 + 0.06946008841230768*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-1.*^-9 + 0.07648240997846154*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-1.*^-9 + 0.08197847504615384*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-1.*^-9 + 0.08649557761230768*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-1.*^-9 + 0.08797558391384615*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-1.*^-9 + 0.08890829621846152*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-1.*^-9 + 0.08610245093846153*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-1.*^-9 + 0.08303452120923076*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-1.*^-9 + 0.07731491352307691*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-1.*^-9 + 0.06994571547999999*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-1.*^-9 + 0.0580054563076923*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-1.*^-9 + 0.04712124329846153*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-1.*^-9 + 0.03288389101230769*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-1.*^-9 + 0.01706632366461538*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-1.*^-9 + 0.0027210542523076918*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig3_right_WTZT.txt <==
-2.*^-9 + 3.572522732867081*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-2.*^-9 + 2.259284669625713*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-2.*^-9 + 1.219584042839333*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-2.*^-9 + 0.6536426711056651*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-2.*^-9 + 0.37854056506178274*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-2.*^-9 + 0.20857056865522725*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-2.*^-9 + 0.1256217192146226*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-2.*^-9 + 0.059278944111472054*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-2.*^-9 + 0.024297757070867385*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-2.*^-9 + 0.010070759179316092*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-2.*^-9 + 0.006171189908194324*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-2.*^-9 + 0.014957032021686818*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-2.*^-9 + 0.029155241870867384*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-2.*^-9 + 0.07679305225371559*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-2.*^-9 + 0.14516153716367597*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-2.*^-9 + 0.2720842054754024*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-2.*^-9 + 0.5259688769820849*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-2.*^-9 + 0.9657883721699769*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-2.*^-9 + 1.968997650161401*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-2.*^-9 + 3.246869734970486*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig4_left_WA.txt <==
-1.*^-9 + 0.18672818340085*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-1.*^-9 + 0.10283683893245*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-1.*^-9 + 0.06244120956585*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-1.*^-9 + 0.0420496395241*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-1.*^-9 + 0.03082600595535*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-1.*^-9 + 0.0231277747623*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-1.*^-9 + 0.017518320848150002*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-1.*^-9 + 0.0148482774939*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-1.*^-9 + 0.01213097673515*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-1.*^-9 + 0.0100752796394*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-1.*^-9 + 0.00839764177965*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-1.*^-9 + 0.007391059063800001*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-1.*^-9 + 0.006162366546800001*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-1.*^-9 + 0.005453505479300001*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-1.*^-9 + 0.0046595810837*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-1.*^-9 + 0.00408776648925*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-1.*^-9 + 0.00365299836785*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-1.*^-9 + 0.0037144329937*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-1.*^-9 + 0.004933674029800001*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-1.*^-9 + 0.0315773986869*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig4_left_WH.txt <==
-1.*^-9 + 0.0002035173544867343*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-1.*^-9 + 0.0007337674481494502*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-1.*^-9 + 0.0013479161206005749*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-1.*^-9 + 0.0019277300611382914*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-1.*^-9 + 0.002531633692615254*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-1.*^-9 + 0.0030425012763268524*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-1.*^-9 + 0.0034783308572276955*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-1.*^-9 + 0.0038056183824022806*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-1.*^-9 + 0.004133182800576168*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-1.*^-9 + 0.00437435660296793*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-1.*^-9 + 0.004327838579085248*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-1.*^-9 + 0.004190776544430917*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-1.*^-9 + 0.0038762260972242087*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-1.*^-9 + 0.0035766278719797915*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-1.*^-9 + 0.0030535769962989194*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-1.*^-9 + 0.002563476387534947*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-1.*^-9 + 0.0019717560480272582*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-1.*^-9 + 0.0014556274973289282*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-1.*^-9 + 0.0010073377314595094*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-1.*^-9 + 0.001663020353805886*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig4_left_WLZL.txt <==
-1.*^-9 + 0.00019201772148924834*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-1.*^-9 + 0.0007234324199967735*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-1.*^-9 + 0.0013387842526055927*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-1.*^-9 + 0.0019388365072594937*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-1.*^-9 + 0.002499306367571313*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-1.*^-9 + 0.0030404061200136026*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-1.*^-9 + 0.0034898487678268874*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-1.*^-9 + 0.003828404566242141*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-1.*^-9 + 0.004139308833858139*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-1.*^-9 + 0.004367118145975866*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-1.*^-9 + 0.004304235476950147*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-1.*^-9 + 0.00418619010942642*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-1.*^-9 + 0.0038674255081822075*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-1.*^-9 + 0.0034860589641132838*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-1.*^-9 + 0.00304981044774736*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-1.*^-9 + 0.00250211362958139*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-1.*^-9 + 0.001942907037174105*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-1.*^-9 + 0.0013344329964899736*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-1.*^-9 + 0.0007413988968612645*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-1.*^-9 + 0.0002045100374340898*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig4_left_WTZT.txt <==
-2.*^-9 + 0.07887731121366572*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-2.*^-9 + 0.03182914784413831*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-2.*^-9 + 0.014435864895493377*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-2.*^-9 + 0.007445734619993085*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-2.*^-9 + 0.00409483888702758*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-2.*^-9 + 0.002173676468533239*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-2.*^-9 + 0.0015991058758521202*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-2.*^-9 + 0.0015513461032441685*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-2.*^-9 + 0.0020941857983652777*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-2.*^-9 + 0.0030440961693549594*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-2.*^-9 + 0.004878139428165501*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-2.*^-9 + 0.00731361641923053*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-2.*^-9 + 0.01027866496189792*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-2.*^-9 + 0.01506051094883125*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-2.*^-9 + 0.021314210368840788*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-2.*^-9 + 0.0314428556103598*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-2.*^-9 + 0.0465660544582948*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-2.*^-9 + 0.07465326276864698*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-2.*^-9 + 0.13449511220190066*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-2.*^-9 + 0.3315151522990845*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig4_right_WA.txt <==
-1.*^-9 + 0.17694590066935*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-1.*^-9 + 0.09670755356880001*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-1.*^-9 + 0.057512262276500005*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-1.*^-9 + 0.037290818890950005*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-1.*^-9 + 0.02587342996375*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-1.*^-9 + 0.01851072634265*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-1.*^-9 + 0.0132509772218*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-1.*^-9 + 0.010746334783300001*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-1.*^-9 + 0.00844489918415*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-1.*^-9 + 0.006682197996300001*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-1.*^-9 + 0.005288104563550001*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-1.*^-9 + 0.0048013532972*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-1.*^-9 + 0.0037900448409*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-1.*^-9 + 0.00359628948245*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-1.*^-9 + 0.00298194322395*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-1.*^-9 + 0.00257552954525*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-1.*^-9 + 0.0025235464003*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-1.*^-9 + 0.0025519008430000003*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-1.*^-9 + 0.004201184260050001*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-1.*^-9 + 0.030807102993550002*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig4_right_WH.txt <==
-1.*^-9 + 0.00019604124350558895*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-1.*^-9 + 0.0007008171812325504*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-1.*^-9 + 0.0012726012247905182*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-1.*^-9 + 0.0017704548375349375*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-1.*^-9 + 0.002176379974511199*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-1.*^-9 + 0.0025061595366794994*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-1.*^-9 + 0.0027442875160789437*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-1.*^-9 + 0.0029004551676850908*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-1.*^-9 + 0.0030665909672660985*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-1.*^-9 + 0.0031443979000698704*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-1.*^-9 + 0.0030862503702165176*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-1.*^-9 + 0.003072128827252132*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-1.*^-9 + 0.002912361566655063*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-1.*^-9 + 0.0027919131119588324*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-1.*^-9 + 0.002513635647660645*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-1.*^-9 + 0.0022240055703910883*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-1.*^-9 + 0.0017973134584672004*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-1.*^-9 + 0.0013758823135300445*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-1.*^-9 + 0.0009738336785440062*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-1.*^-9 + 0.0016538828848289306*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig4_right_WLZL.txt <==
-1.*^-9 + 0.00018598210816758338*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-1.*^-9 + 0.0006926929009864332*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-1.*^-9 + 0.0012648128986400707*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-1.*^-9 + 0.0017666109829412864*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-1.*^-9 + 0.0021488197056132334*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-1.*^-9 + 0.0025030961712849166*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-1.*^-9 + 0.002725992774885009*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-1.*^-9 + 0.0028798307330372137*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-1.*^-9 + 0.0030225800062496154*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-1.*^-9 + 0.0030896735682904492*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-1.*^-9 + 0.0030517755311544135*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-1.*^-9 + 0.003046441733335268*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-1.*^-9 + 0.0029170269546707306*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-1.*^-9 + 0.002752521400880234*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-1.*^-9 + 0.002493551480450656*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-1.*^-9 + 0.0021510655152212946*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-1.*^-9 + 0.0017624000899261712*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-1.*^-9 + 0.0012577947436148789*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-1.*^-9 + 0.0007103786516499167*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-1.*^-9 + 0.00019833406101192098*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]

==> fig4_right_WTZT.txt <==
-2.*^-9 + 0.07594930637002538*UnitStep[-0.9 - 1.*x]*UnitStep[1. + x]
-2.*^-9 + 0.030032475136890686*UnitStep[-0.8 - 1.*x]*UnitStep[0.9 + x]
-2.*^-9 + 0.013127415517259343*UnitStep[-0.7 - 1.*x]*UnitStep[0.8 + x]
-2.*^-9 + 0.006266969563528284*UnitStep[-0.6 - 1.*x]*UnitStep[0.7 + x]
-2.*^-9 + 0.0027755552442681186*UnitStep[-0.5 - 1.*x]*UnitStep[0.6 + x]
-2.*^-9 + 0.0011278015088472607*UnitStep[-0.3999999999999999 - 1.*x]*UnitStep[0.5 + x]
-2.*^-9 + 0.00040950655486189365*UnitStep[-0.29999999999999993 - 1.*x]*UnitStep[0.3999999999999999 + x]
-2.*^-9 + 0.00038341531130479326*UnitStep[-0.19999999999999996 - 1.*x]*UnitStep[0.29999999999999993 + x]
-2.*^-9 + 0.0008608043757929552*UnitStep[-0.09999999999999998 - 1.*x]*UnitStep[0.19999999999999996 + x]
-2.*^-9 + 0.001474289312069528*UnitStep[0. - 1.*x]*UnitStep[0.09999999999999998 + x]
-2.*^-9 + 0.0026872191450876596*UnitStep[0.10000000000000009 - 1.*x]*UnitStep[0. + x]
-2.*^-9 + 0.004730437395835398*UnitStep[0.20000000000000018 - 1.*x]*UnitStep[-0.10000000000000009 + x]
-2.*^-9 + 0.006973213313491566*UnitStep[0.30000000000000004 - 1.*x]*UnitStep[-0.20000000000000018 + x]
-2.*^-9 + 0.010973747594799901*UnitStep[0.40000000000000013 - 1.*x]*UnitStep[-0.30000000000000004 + x]
-2.*^-9 + 0.01699980926883098*UnitStep[0.5 - 1.*x]*UnitStep[-0.40000000000000013 + x]
-2.*^-9 + 0.026321823457184167*UnitStep[0.6000000000000001 - 1.*x]*UnitStep[-0.5 + x]
-2.*^-9 + 0.041746956110743076*UnitStep[0.7000000000000002 - 1.*x]*UnitStep[-0.6000000000000001 + x]
-2.*^-9 + 0.06935600346059081*UnitStep[0.8 - 1.*x]*UnitStep[-0.7000000000000002 + x]
-2.*^-9 + 0.12758746970998658*UnitStep[0.9000000000000001 - 1.*x]*UnitStep[-0.8 + x]
-2.*^-9 + 0.31951592058380374*UnitStep[1. - 1.*x]*UnitStep[-0.9000000000000001 + x]
